Recursive Governance: A Graph-Theoretic Framework for Risk Propagation and Drift Detection in Agentic AI Systems

As financial institutions transition from traditional predictive models to autonomous agentic systems, the static model inventory requirements of traditional model risk management (MRM) face structural obsolescence. This paper proposes a dynamic Inventory-as-Code (IaC) governance loop that treats the model inventory as a living architectural component rather than a periodic documentation artifact. We make four principal contributions. First, we introduce a calibrated Degree of Autonomy (DoA) materiality score with an explicit, taxonomized tool-complexity weighting scheme that addresses the dominance problem of naive additive risk formulations. Second, we construct the agent inventory as a Directed Acyclic Graph (DAG) and define a formal Composite Risk Propagation algorithm under which upstream validation failures induce risk penalties on all reachable descendants. Third, we develop a Trajectory Monitoring protocol based on distributional cosine drift across ensembled Chain-of-Thought (CoT) embeddings, with an explicit procedure for constructing and certifying the Golden Path baseline, a matched-bootstrap calibration that we show is necessary to avoid a severe false-positive artifact in the naive alternative, and a two-stage response that separates legitimate reasoning variation from detrimental drift without demanding that a single exceedance event trigger an irreversible action. Fourth, we address practical complications largely absent from the prior literature: LLM base-model version changes, latent feedback loops in nominally acyclic agent graphs, and a two-pass execution structure that stages validation ahead of risk propagation.

==> drift_results.csv <==
Agent_ID,delta,D_t,D_ratio,traj_flag,cov_trace
AG-17,0.0454,0.04011,0.883,Within Bounds,0.7239
AG-04,0.02069,0.01536,0.743,Within Bounds,0.7374
AG-03,0.02062,0.01709,0.829,Within Bounds,0.7433
AG-09,0.02832,0.02218,0.783,Within Bounds,0.7354
AG-16,0.05421,0.03875,0.715,Within Bounds,0.7605
AG-02,0.02122,0.01493,0.703,Within Bounds,0.7426
AG-08,0.02932,0.01779,0.607,Within Bounds,0.7394
AG-14,0.04937,0.04418,0.895,Within Bounds,0.7352
AG-06,0.02864,0.0226,0.789,Within Bounds,0.744
AG-12,0.04816,0.0318,0.66,Within Bounds,0.7335
AG-01,0.02155,0.17984,8.344,Hard Flag,0.7468
AG-07,0.02921,0.18547,6.349,Hard Flag,0.741
AG-13,0.05217,0.1992,3.818,Hard Flag,0.7515
AG-05,0.02872,0.1769,6.159,Hard Flag,0.7408
AG-11,0.05186,0.17195,3.315,Hard Flag,0.7523
AG-10,0.03056,0.17962,5.877,Hard Flag,0.7469
AG-15,0.05029,0.20709,4.118,Hard Flag,0.746


==> inventory_snapshot.csv <==
Timestamp,Agent_ID,Description,Tier,I,A,T_score,R,R_C,Delta_RC,Status,Upstream_Deps,Circuit_Breaker,Drift_Delta,Drift_Dt,Drift_Ratio,Traj_Flag
2026-07-21 14:10 UTC,AG-17,Enterprise log/document indexer,Tier 3,2,1,20.0,9.2,9.2,0.0,Validated,None,Standby,0.0454,0.04011,0.883,Within Bounds
2026-07-21 14:10 UTC,AG-04,Portfolio risk aggregator,Tier 1,9,5,12.0,31.8,31.8,0.0,Validated,None,Standby,0.02069,0.01536,0.743,Within Bounds
2026-07-21 14:10 UTC,AG-03,Capital reporter,Tier 1,10,4,12.5,29.0,29.0,0.0,Validated,None,Standby,0.02062,0.01709,0.829,Within Bounds
2026-07-21 14:10 UTC,AG-09,Document classification,Tier 2,7,3,9.0,16.2,16.2,0.0,Validated,AG-03,Standby,0.02832,0.02218,0.783,Within Bounds
2026-07-21 14:10 UTC,AG-16,Status dashboard feeder,Tier 3,2,1,1.0,1.6,1.6,0.0,Validated,AG-09,Standby,0.05421,0.03875,0.715,Within Bounds
2026-07-21 14:10 UTC,AG-02,Credit decisioning engine,Tier 1,10,5,9.5,33.8,33.8,0.0,Validated,None,Standby,0.02122,0.01493,0.703,Within Bounds
2026-07-21 14:10 UTC,AG-08,Collateral valuation agent,Tier 2,7,3,8.0,15.8,15.8,0.0,Validated,"AG-02, AG-04",Standby,0.02932,0.01779,0.607,Within Bounds
2026-07-21 14:10 UTC,AG-14,Audit log reader,Tier 3,2,2,2.0,3.2,3.2,0.0,Validated,AG-08,Standby,0.04937,0.04418,0.895,Within Bounds
2026-07-21 14:10 UTC,AG-06,Market data normaliser,Tier 2,6,4,9.0,18.0,18.0,0.0,Validated,AG-02,Standby,0.02864,0.0226,0.789,Within Bounds
2026-07-21 14:10 UTC,AG-12,Internal data retriever B,Tier 3,2,1,1.5,1.8,1.8,0.0,Validated,AG-06,Standby,0.04816,0.0318,0.66,Within Bounds
2026-07-21 14:10 UTC,AG-01,Trade execution orchestrator,Tier 1,10,5,13.0,35.2,35.2,0.0,Failed,None,Active,0.02155,0.17984,8.344,Hard Flag
2026-07-21 14:10 UTC,AG-07,Counterparty exposure calc,Tier 2,8,3,9.5,18.2,33.2,15.0,Blocked,AG-01,Triggered,0.02921,0.18547,6.349,Hard Flag
2026-07-21 14:10 UTC,AG-13,Reference data lookup,Tier 3,3,2,3.5,5.0,25.0,20.0,Blocked,AG-07,Quarantined,0.05217,0.1992,3.818,Hard Flag
2026-07-21 14:10 UTC,AG-05,Position limit monitor,Tier 2,7,4,8.0,20.0,35.0,15.0,Blocked,AG-01,Triggered,0.02872,0.1769,6.159,Hard Flag
2026-07-21 14:10 UTC,AG-11,Internal data retriever A,Tier 3,2,2,2.0,3.2,23.2,20.0,Blocked,AG-05,Quarantined,0.05186,0.17195,3.315,Hard Flag
2026-07-21 14:10 UTC,AG-10,Limit-breach alerting,Tier 2,7,3,9.5,16.4,36.4,20.0,Blocked,"AG-04, AG-05",Quarantined,0.03056,0.17962,5.877,Hard Flag
2026-07-21 14:10 UTC,AG-15,Reporting formatter,Tier 3,3,2,3.0,4.8,29.8,25.0,Blocked,"AG-09, AG-10",Quarantined,0.05029,0.20709,4.118,Hard Flag


==> simulation_results.txt <==
======================================================================
SIMULATION RESULTS — verbatim numbers for LaTeX tables
Seed=42  Generated: 2026-07-21 14:10 UTC
======================================================================

--- Calibration ---
  alpha=0.6, T_MAX=20.0, R_MAX=38.0
  Tier1_thresh=28.5, Tier2_thresh=15.2
  beta_F=15.0, beta_B=5.0, block_rule=any Failed/Blocked ancestor

--- Inherent Risk Scores ---
  AG-17: I=2, A=1, T=20.00, R=9.20, tier=Tier 3
  AG-04: I=9, A=5, T=12.00, R=31.80, tier=Tier 1
  AG-03: I=10, A=4, T=12.50, R=29.00, tier=Tier 1
  AG-09: I=7, A=3, T=9.00, R=16.20, tier=Tier 2
  AG-16: I=2, A=1, T=1.00, R=1.60, tier=Tier 3
  AG-02: I=10, A=5, T=9.50, R=33.80, tier=Tier 1
  AG-08: I=7, A=3, T=8.00, R=15.80, tier=Tier 2
  AG-14: I=2, A=2, T=2.00, R=3.20, tier=Tier 3
  AG-06: I=6, A=4, T=9.00, R=18.00, tier=Tier 2
  AG-12: I=2, A=1, T=1.50, R=1.80, tier=Tier 3
  AG-01: I=10, A=5, T=13.00, R=35.20, tier=Tier 1
  AG-07: I=8, A=3, T=9.50, R=18.20, tier=Tier 2
  AG-13: I=3, A=2, T=3.50, R=5.00, tier=Tier 3
  AG-05: I=7, A=4, T=8.00, R=20.00, tier=Tier 2
  AG-11: I=2, A=2, T=2.00, R=3.20, tier=Tier 3
  AG-10: I=7, A=3, T=9.50, R=16.40, tier=Tier 2
  AG-15: I=3, A=2, T=3.00, R=4.80, tier=Tier 3

--- Workflow Results ---
  Agent  Tier   Deps                           R    R^C      dR  Status     CB               D_t    delta  ratio  Flag
  --------------------------------------------------------------------------------------------------------------
  AG-17  Tier 3 None                        9.20   9.20     ---  Validated  Standby      0.04011  0.04540  0.883  Within Bounds
  AG-04  Tier 1 None                       31.80  31.80     ---  Validated  Standby      0.01536  0.02069  0.743  Within Bounds
  AG-03  Tier 1 None                       29.00  29.00     ---  Validated  Standby      0.01709  0.02062  0.829  Within Bounds
  AG-09  Tier 2 AG-03                      16.20  16.20     ---  Validated  Standby      0.02218  0.02832  0.783  Within Bounds
  AG-16  Tier 3 AG-09                       1.60   1.60     ---  Validated  Standby      0.03875  0.05421  0.715  Within Bounds
  AG-02  Tier 1 None                       33.80  33.80     ---  Validated  Standby      0.01493  0.02122  0.703  Within Bounds
  AG-08  Tier 2 AG-02, AG-04               15.80  15.80     ---  Validated  Standby      0.01779  0.02932  0.607  Within Bounds
  AG-14  Tier 3 AG-08                       3.20   3.20     ---  Validated  Standby      0.04418  0.04937  0.895  Within Bounds
  AG-06  Tier 2 AG-02                      18.00  18.00     ---  Validated  Standby      0.02260  0.02864  0.789  Within Bounds
  AG-12  Tier 3 AG-06                       1.80   1.80     ---  Validated  Standby      0.03180  0.04816  0.660  Within Bounds
  AG-01  Tier 1 None                       35.20  35.20     ---  Failed     Active       0.17984  0.02155  8.344  Hard Flag
  AG-07  Tier 2 AG-01                      18.20  33.20   +15.0  Blocked    Triggered    0.18547  0.02921  6.349  Hard Flag
  AG-13  Tier 3 AG-07                       5.00  25.00   +20.0  Blocked    Quarantined   0.19920  0.05217  3.818  Hard Flag
  AG-05  Tier 2 AG-01                      20.00  35.00   +15.0  Blocked    Triggered    0.17690  0.02872  6.159  Hard Flag
  AG-11  Tier 3 AG-05                       3.20  23.20   +20.0  Blocked    Quarantined   0.17195  0.05186  3.315  Hard Flag
  AG-10  Tier 2 AG-04, AG-05               16.40  36.40   +20.0  Blocked    Quarantined   0.17962  0.03056  5.877  Hard Flag
  AG-15  Tier 3 AG-09, AG-10                4.80  29.80   +25.0  Blocked    Quarantined   0.20709  0.05029  4.118  Hard Flag

--- Audit Counts ---
  Validated: 10
  Failed: 1
  Blocked: 6

--- Trajectory Counts ---
  Within Bounds: 10
  Soft Flag: 0
  Hard Flag: 7

